N=2 Einstein-Yang-Mills' static two-center solutions

We construct bona fide one- and two-center supersymmetric solutions to N=2, d=4 supergravity coupled to SU(2) non-Abelian vector multiplets. The solutions describe black holes and global monopoles alone or in equilibrium with each other and exhibit non-Abelian hairs of different kinds.

==> BnC-ZerosHiggs.dat <==
%%% This file has the structure for PGFPlots's data input structure.
%%% 25-09-2014 :: P. Meessen
%
%%% Remember that Maple DOES NOT create the info line: you do this by hand 
d     x1        x2         x3
0.1   1.94603   0.406479   0.168473
0.119   1.70343   0.389894   0.164706
0.138   1.5152   0.374498   0.161071
0.157   1.36413   0.360159   0.157561
0.176   1.23975   0.346764   0.15417
0.195   1.13527   0.334217   0.150891
0.214   1.0461   0.322435   0.147721
0.233   0.968979   0.311347   0.144653
0.252   0.901544   0.300891   0.141682
0.271   0.842024   0.291013   0.138804
0.29   0.789068   0.281663   0.136015
0.309   0.741624   0.2728   0.13331
0.328   0.698858   0.264385   0.130687
0.347   0.6601   0.256385   0.128142
0.366   0.624807   0.248769   0.12567
0.385   0.592531   0.24151   0.12327
0.404   0.562899   0.234583   0.120939
0.423   0.5356   0.227966   0.118672
0.442   0.51037   0.221638   0.116469
0.461   0.486984   0.215582   0.114326
0.48   0.46525   0.20978   0.112241
0.499   0.445002   0.204217   0.110212
0.518   0.426096   0.198878   0.108237
0.537   0.408406   0.19375   0.106314
0.556   0.39182   0.188822   0.10444
0.575   0.376243   0.184083   0.102615
0.594   0.361588   0.179521   0.100836
0.613   0.347779   0.175128   0.0991017
0.632   0.334748   0.170895   0.0974105
0.651   0.322433   0.166814   0.0957611
0.67   0.31078   0.162876   0.0941519
0.689   0.299741   0.159075   0.0925816
0.708   0.28927   0.155404   0.0910489
0.727   0.279327   0.151857   0.0895526
0.746   0.269875   0.148428   0.0880915
0.765   0.260882   0.145112   0.0866645
0.784   0.252318   0.141903   0.0852704
0.803   0.244153   0.138797   0.0839082
0.822   0.236364   0.135788   0.082577
0.841   0.228926   0.132874   0.0812758
0.86   0.221819   0.13005   0.0800037
0.879   0.215022   0.127311   0.0787597
0.898   0.208518   0.124655   0.0775431
0.917   0.202289   0.122078   0.0763531
0.936   0.19632   0.119577   0.0751887
0.955   0.190597   0.117149   0.0740494
0.974   0.185105   0.11479   0.0729344
0.993   0.179833   0.112499   0.0718429
1.012   0.174769   0.110272   0.0707744
1.031   0.169902   0.108108   0.0697281
1.05   0.165222   0.106003   0.0687035
1.069   0.16072   0.103956   0.0676999
1.088   0.156386   0.101965   0.0667168
1.107   0.152213   0.100027   0.0657537
1.126   0.148192   0.0981402   0.0648099
1.145   0.144316   0.0963034   0.0638849
1.164   0.140579   0.0945146   0.0629784
1.183   0.136974   0.092772   0.0620897
1.202   0.133495   0.0910742   0.0612184
1.221   0.130136   0.0894195   0.0603641
1.24   0.126892   0.0878066   0.0595263
1.259   0.123758   0.086234   0.0587046
1.278   0.120729   0.0847004   0.0578987
1.297   0.1178   0.0832045   0.057108
1.316   0.114967   0.0817452   0.0563322
1.335   0.112227   0.0803211   0.055571
1.354   0.109574   0.0789313   0.0548239
1.373   0.107006   0.0775746   0.0540907
1.392   0.10452   0.07625   0.053371
1.411   0.102111   0.0749565   0.0526645
1.43   0.0997766   0.0736931   0.0519709
1.449   0.0975142   0.0724589   0.0512898
1.468   0.0953207   0.0712531   0.0506209
1.487   0.0931934   0.0700748   0.0499641
1.506   0.0911299   0.0689231   0.0493189
1.525   0.0891276   0.0677974   0.0486851
1.544   0.0871843   0.0666967   0.0480625
1.563   0.0852977   0.0656205   0.0474508
1.582   0.0834658   0.0645679   0.0468498
1.601   0.0816865   0.0635384   0.0462592
1.62   0.0799579   0.0625313   0.0456787
1.639   0.0782782   0.0615459   0.0451082
1.658   0.0766457   0.0605816   0.0445474
1.677   0.0750586   0.0596379   0.0439962
1.696   0.0735153   0.0587142   0.0434542
1.715   0.0720144   0.0578099   0.0429214
1.734   0.0705544   0.0569245   0.0423974
1.753   0.0691338   0.0560575   0.0418822
1.772   0.0677513   0.0552084   0.0413755
1.791   0.0664057   0.0543767   0.0408771
1.81   0.0650956   0.0535621   0.0403869
1.829   0.06382   0.0527639   0.0399047
1.848   0.0625776   0.0519819   0.0394303
1.867   0.0613674   0.0512155   0.0389635
1.886   0.0601883   0.0504644   0.0385043
1.905   0.0590393   0.0497282   0.0380524
1.924   0.0579195   0.0490065   0.0376078
1.943   0.056828   0.0482989   0.0371701
1.962   0.0557637   0.0476051   0.0367394
1.981   0.0547259   0.0469248   0.0363154
2   0.0537138   0.0462576   0.0358981
%%% This data was generated by a FJMP procedure in a file called ZeroesHiggsDensity1.mw

